Exploiting Kronecker structure in exponential integrators: fast approximation of the action of $\varphi$-functions of matrices via quadrature

In this article, we propose an algorithm for approximating the action of $\varphi-$functions of matrices against vectors, which is a key operation in exponential time integrators. In particular, we consider matrices with Kronecker sum structure, which arise from problems admitting a tensor product representation. The method is based on quadrature approximations of the integral form of the $\varphi-$functions combined with a scaling and modified squaring method. Owing to the Kronecker sum representation, only actions of 1D matrix exponentials are needed at each quadrature node and assembly of the full matrix can be avoided. Additionally, we derive \emph{a priori} bounds for the quadrature error, which show that, as expected by classical theory, the rate of convergence of our method is supergeometric. Guided by our analysis, we construct a fast and robust method for estimating the optimal scaling factor and number of quadrature nodes that minimizes the total cost for a prescribed error tolerance. We investigate the performance of our algorithm by solving several linear and semilinear time-dependent problems in 2D and 3D. The results show that our method is accurate and orders of magnitude faster than the current state-of-the-art.

==> Results/Results_AdvDiff/ErrAdvDiff_r5_m3.txt <==
q Error_gauss Error_cheb
1 1.22142874851055e-14 1.94431515069026e-14
2 5.88602356460146e-15 1.03944671459983e-14
3 6.59279044568461e-15 1.01717338304848e-14
4 3.58530666623601e-15 6.79321263076297e-15
5 4.2510753505112e-15 5.313844188139e-15
6 7.80089537292552e-15 8.68736075621251e-15
7 9.004102017553e-15 1.02460471234224e-14
8 3.72797247147093e-15 4.50463340302737e-15
9 5.76940539586526e-15 6.64355772857211e-15
10 6.12144631673104e-15 6.99593864769261e-15
11 3.45811306395412e-15 4.51058225733146e-15
12 4.28625779512287e-15 4.73744282618843e-15
13 4.03344746555649e-15 4.76680155020313e-15
14 7.0600343836284e-15 7.38094503742969e-15
15 7.37229865925157e-15 7.97411895796599e-15
16 4.96584435042342e-15 5.26680461408544e-15
17 2.23872528484294e-15 2.55854318267765e-15
18 4.67796325082803e-15 5.03780657781481e-15
19 5.23522993115503e-15 5.55575421265432e-15
20 7.88042249351864e-15 8.28112194234162e-15


==> Results/Results_AdvDiff/ErrAdvDiff_r6_m3.txt <==
q Error_gauss Error_cheb
1 4.91809211463203e-14 6.48985351209175e-14
2 2.76161482707866e-14 4.04107857723896e-14
3 3.62903027200162e-14 4.59803835510153e-14
4 2.85014721140463e-14 3.68619039341665e-14
5 2.05465280598002e-14 2.76724915487482e-14
6 1.76383888034059e-14 2.40523483682808e-14
7 1.62145244904519e-14 2.18272445063775e-14
8 2.43238272032449e-14 2.94692521885467e-14
9 2.66647022309185e-14 3.15766210629298e-14
10 1.64473020724566e-14 2.14911413746766e-14
11 1.08559040802094e-14 1.52284210014049e-14
12 7.3507718922158e-15 1.11957910358364e-14
13 1.6172537490574e-14 2.02156718632175e-14
14 1.80111767068356e-14 2.17099004948464e-14
15 3.63354976503424e-14 3.93508916462214e-14
16 1.67360974960961e-14 1.96008349053378e-14
17 5.9275827942379e-15 9.13168160193407e-15
18 2.03667331875591e-14 2.28900452638939e-14
19 8.77553899816155e-15 1.12369706683776e-14
20 1.77923784160747e-14 2.02003694799043e-14


==> Results/Results_AdvDiff/ErrAdvDiff_r7_m3.txt <==
q Error_gauss Error_cheb
1 8.70049379761239e-14 1.45349425795407e-13
2 6.03935943884649e-14 1.19255004564115e-13
3 6.33227065765833e-14 9.52710207708112e-14
4 1.12980394069582e-13 1.41273284631846e-13
5 1.16313365885812e-13 1.41391196312938e-13
6 3.18721523367725e-14 6.19537343175465e-14
7 9.0999840883124e-14 1.08855231349004e-13
8 3.44490324279436e-14 5.88765281495764e-14
9 7.1329607139762e-14 8.6123896028009e-14
10 8.66146162904345e-14 1.04113630255084e-13
11 3.52539152873522e-14 5.47721773992339e-14
12 4.23216221953095e-14 5.77525621914545e-14
13 6.61833825460036e-14 8.11161234547119e-14
14 4.62911344825979e-14 5.70977756335877e-14
15 9.49521874342618e-14 1.01604888464688e-13
16 4.44482656288164e-14 5.4275263131786e-14
17 4.16008112436725e-14 5.13986857064679e-14
18 2.28567073948133e-14 3.5866058639292e-14
19 5.10628315366117e-14 6.30776154275792e-14
20 4.46504286224817e-14 5.32318923817575e-14


==> Results/Results_AdvDiff/ErrAdvDiff_r8_m3.txt <==
q Error_gauss Error_cheb
1 4.49093936963815e-13 7.07387106994717e-13
2 4.00480858919971e-13 5.8727803704153e-13
3 2.70647179591882e-13 4.05299426277567e-13
4 3.66832356310098e-13 4.93517929727536e-13
5 4.63417870438283e-13 5.74154509589771e-13
6 5.11369084404118e-13 6.10447966324467e-13
7 3.55282357401444e-13 4.44927176701588e-13
8 2.19098892646575e-13 3.01967241727801e-13
9 1.45628571005254e-13 2.22414544808024e-13
10 5.89550179176116e-13 6.60582979061882e-13
11 5.40412923250842e-13 6.07130568096625e-13
12 5.82158279290891e-13 6.44012596465548e-13
13 1.60536553260627e-13 2.20021904411285e-13
14 1.29943479347632e-13 1.8893523303157e-13
15 2.1437194066972e-13 2.68002800738329e-13
16 2.10255564966508e-13 2.6160760857144e-13
17 1.94081850968078e-13 2.43809290395223e-13
18 1.28529472219365e-13 1.78312014276161e-13
19 1.74753520394502e-13 2.22687142839734e-13
20 2.80751369757377e-13 3.24543210207571e-13


==> Results/Results_AdvDiff/ErrAdvDiff_r9_m3.txt <==
q Error_gauss Error_cheb
1 2.27371721810892e-12 3.63124466091953e-12
2 1.84078372180193e-12 2.79403985670876e-12
3 1.55176078559045e-12 2.53514407413324e-12
4 1.25955004642467e-12 1.86726807933111e-12
5 1.69774992211242e-12 2.35667480896715e-12
6 2.02473212845036e-12 2.59558013272779e-12
7 1.97507886379001e-12 2.47910026185209e-12
8 1.86531160489549e-12 2.31703240109618e-12
9 1.08411675125584e-12 1.41675351883198e-12
10 6.77639600009769e-13 1.10647651905814e-12
11 1.27117498459673e-12 1.62777773185736e-12
12 2.3689746588293e-12 2.69020120486297e-12
13 1.64134282115141e-12 1.94121419487382e-12
14 2.1592861945302e-12 2.4394272948243e-12
15 2.81913099977207e-12 3.08142510698976e-12
16 6.4883325265061e-13 9.43082164658749e-13
17 9.49408309904715e-13 1.20854282570398e-12
18 1.30711126796127e-12 1.53338735578991e-12
19 2.36947388973148e-12 2.58910465154863e-12
20 9.9077550705464e-13 1.20412160334985e-12


==> Results/Results_AdvDiff/NptsAdvDiff_r5_m3.txt <==
sizeA normA N_gauss Cost_gauss Sc_gauss N_cheb Cost_cheb Sc_cheb
992 332.8 34 94 3 97 177 4


==> Results/Results_AdvDiff/NptsAdvDiff_r6_m3.txt <==
sizeA normA N_gauss Cost_gauss Sc_gauss N_cheb Cost_cheb Sc_cheb
4032 1331.2 34 134 5 97 217 6


==> Results/Results_AdvDiff/NptsAdvDiff_r7_m3.txt <==
sizeA normA N_gauss Cost_gauss Sc_gauss N_cheb Cost_cheb Sc_cheb
16256 5324.8 34 174 7 97 257 8


==> Results/Results_AdvDiff/NptsAdvDiff_r8_m3.txt <==
sizeA normA N_gauss Cost_gauss Sc_gauss N_cheb Cost_cheb Sc_cheb
65280 21299.2 34 214 9 97 297 10


==> Results/Results_AdvDiff/NptsAdvDiff_r9_m3.txt <==
sizeA normA N_gauss Cost_gauss Sc_gauss N_cheb Cost_cheb Sc_cheb
261632 85196.8 34 254 11 97 337 12


==> Results/Results_AdvDiff/TimesAdvDiff_r5_m3.txt <==
sizeA Time_gauss Time_cheb Time_expmv
992 0.197450687 0.197162358 0.506404302


==> Results/Results_AdvDiff/TimesAdvDiff_r6_m3.txt <==
sizeA Time_gauss Time_cheb Time_expmv
4032 0.124517366 0.194719027 2.032859455


==> Results/Results_AdvDiff/TimesAdvDiff_r7_m3.txt <==
sizeA Time_gauss Time_cheb Time_expmv
16256 0.236904469 0.494779753 30.19592009


==> Results/Results_AdvDiff/TimesAdvDiff_r8_m3.txt <==
sizeA Time_gauss Time_cheb Time_expmv
65280 1.297632763 2.237287748 461.412092214


==> Results/Results_AdvDiff/TimesAdvDiff_r9_m3.txt <==
sizeA Time_gauss Time_cheb Time_expmv
261632 7.528345231 11.641877148 7869.386398714


==> Results/Results_HochOster/ErrHochOster_Kron_r10_m10.txt <==
tau Err_EulerKron Err_RK2Kron Err_RK3Kron
0.5 0.0611007119055317 0.0303008816415565 0.00377697395738427
0.25 0.0305353811086704 0.0121080987689133 0.000675879386721645
0.125 0.0136481898315622 0.00365686036534971 8.83305601352413e-05
0.0625 0.00606408619858329 0.000913560892157383 1.00867619580169e-05
0.03125 0.00282369226284312 0.000220964420272307 1.30992457175738e-06
0.015625 0.00136176878792216 5.52218278429828e-05 2.80144142189576e-07
0.0078125 0.000668268862537097 1.39014969009477e-05 1.51974560408386e-07
0.00390625 0.000331006053718191 3.57373128972993e-06 1.36051548499383e-07
0.001953125 0.000164768807402127 9.93550408334709e-07 1.34067597662435e-07
0.0009765625 8.22507240557935e-05 3.48699399660424e-07 1.33820004882823e-07


==> Results/Results_HochOster/Slope1.txt <==
tau Slope1 Slope2 Slope3
0.0625 0.0025 1.5625e-04 1.953125e-06
0.03125 0.00125 3.90625e-05 2.44140625e-07
0.015625 6.25e-04  9.765625e-06 3.0517578125e-08
0.0078125 3.125e-04  2.44140625e-06 3.814697265625e-09
0.00390625 1.5625e-04 6.103515625e-07 4.768371582031250e-10
0.001953125 7.8125e-05 1.52587890625e-07 5.960464477539063e-11

==> Results/Results_HochOster/Slope2.txt <==
tau Slope1 Slope2 Slope3
0.25 0.01 0.0025 1.25e-04
0.125 0.005 6.25e-04 1.5625e-05
0.0625 0.0025 1.5625e-04 1.953125e-06
0.03125 0.00125 3.90625e-05 2.44140625e-07
0.015625 6.25e-04  9.765625e-06 3.0517578125e-08
0.0078125 3.125e-04  2.44140625e-06 3.814697265625e-09

==> Results/Results_HochOster/Slope3.txt <==
tau Slope1 Slope2 Slope3
0.5 0.02 0.01 1.0e-03
0.25 0.01 0.0025 1.25e-04
0.125 0.005 6.25e-04 1.5625e-05
0.0625 0.0025 1.5625e-04 1.953125e-06
0.03125 0.00125 3.90625e-05 2.44140625e-07

==> Results/Results_HochOster/TimesHochOster_Expmv_r7_m9.txt <==
Nsteps Times_EulerExpmv Times_RK2Expmv Times_RK3Expmv
2 39.256453347 60.238829097 84.954209375
4 36.881465103 56.444924887 82.267810482
8 37.622460757 56.854614855 83.956069907
16 38.40274547 58.183871797 84.94079153
32 39.739831032 60.847195385 89.41687982
64 41.608726032 64.583223093 94.100572211
128 45.262673889 70.625160033 103.338334045
256 49.915596849 78.951944427 116.11873774
512 58.884633601 95.650972396 146.51220544


==> Results/Results_HochOster/TimesHochOster_Expmv_r8_m9.txt <==
Nsteps Times_EulerExpmv Times_RK2Expmv Times_RK3Expmv
2 664.500363737 970.014362329 1422.075293591
4 676.489624644 973.642294098 1454.271629853
8 697.319627508 1007.133442219 1434.994284944
16 707.560097599 1045.104351942 1446.826098754
32 667.331674223 1014.692626824 1494.181902906
64 707.738066366 1056.512381102 1569.508637346
128 730.948004477 1111.659517638 1649.206277476
256 825.355950877 1226.680293246 1770.382231304
512 827.402243015 1277.710067237 1915.174183313


==> Results/Results_HochOster/TimesHochOster_Kron_cheb_r7_m9.txt <==
Nsteps Times_EulerKron Times_RK2Kron Times_RK3Kron
2 0.171857848 0.150658933 0.406354812
4 0.11721171 0.223845884 0.762410432
8 0.207962749 0.397632719 1.37253348
16 0.397489594 0.749497048 2.667230677
32 0.769530288 1.552569464 5.186648412
64 1.473894941 2.877290739 10.272441177
128 2.879482254 5.689225867 20.290074312
256 5.64422299 11.197619328 40.256458934
512 11.148757458 22.223791391 78.171585709


==> Results/Results_HochOster/TimesHochOster_Kron_cheb_r8_m9.txt <==
Nsteps Times_EulerKron Times_RK2Kron Times_RK3Kron
2 0.245844674 0.41028457 1.365302845
4 0.413830615 0.785043525 2.66427146
8 0.778625278 1.49793471 5.199785681
16 1.474782187 2.899635441 10.253891007
32 2.867937606 5.761213866 20.645102219
64 5.654240516 11.312518839 38.961169023
128 11.073228221 22.507345819 80.642913961
256 22.559239975 44.810203238 156.858036743
512 45.545714708 91.016834332 305.071477981


==> Results/Results_HochOster/TimesHochOster_Kron_gauss_r7_m9.txt <==
Nsteps Times_EulerKron Times_RK2Kron Times_RK3Kron
2 0.138231463 0.10122703 0.176152005
4 0.086390108 0.119814698 0.265672986
8 0.122410153 0.223966388 0.572218969
16 0.259478871 0.380572969 1.19488466
32 0.42178498 0.665817285 1.94690044
64 0.648198779 1.239570069 3.472731666
128 1.22541539 2.415729347 6.555224579
256 2.34056983 4.642446679 12.826501782
512 4.547133183 8.944886809 25.172947424


==> Results/Results_HochOster/TimesHochOster_Kron_gauss_r8_m9.txt <==
Nsteps Times_EulerKron Times_RK2Kron Times_RK3Kron
2 0.125351527 0.223594512 0.594032197
4 0.224504971 0.397836976 1.048650192
8 0.384880797 0.806328726 2.098502848
16 0.705459536 1.352419694 3.925000982
32 1.320588449 2.55906405 7.736825278
64 2.527583047 5.179641373 15.056646967
128 4.874931608 10.067694753 28.892827849
256 9.637363681 19.702280414 55.995800783
512 19.202630236 38.249042377 108.328753294


==> Results/Results_Laplace/ErrLaplace_r4_m3.txt <==
q Error_gauss Error_cheb
1 7.35148511876565e-15 1.07121640302014e-14
2 1.94851695026371e-15 4.03621368268912e-15
3 2.89566241698351e-15 4.93965941720716e-15
4 5.70924940870536e-15 3.90632854279841e-15
5 2.58410319204864e-15 1.80887223443405e-15
6 9.09463113166839e-15 1.06710338611576e-14
7 7.27559910509275e-15 9.29659885650741e-15
8 2.91611948504586e-15 4.47138321040365e-15
9 1.69517151784287e-14 1.82230938168108e-14
10 5.54673377024959e-15 6.83667185635415e-15
11 1.04076236872268e-15 2.25498513223248e-15
12 1.86347201534497e-14 1.97834357793473e-14
13 6.0180327371861e-15 5.10002774337805e-15
14 1.3546695061629e-14 1.46022816898079e-14
15 5.86209952787308e-15 7.0019522138484e-15
16 4.99069797725296e-15 6.11762977856815e-15
17 1.08360991607827e-14 1.23599256052677e-14
18 1.09465280343336e-14 1.18901942441899e-14
19 4.55632602804047e-15 3.55615689993402e-15
20 8.40958784724454e-15 9.65034670995275e-15


==> Results/Results_Laplace/ErrLaplace_r5_m3.txt <==
q Error_gauss Error_cheb
1 5.43093949610996e-14 7.55700495776541e-14
2 8.15527828185356e-14 9.73057135168168e-14
3 5.13386101585207e-14 6.4130622656491e-14
4 5.88120648792975e-14 6.97923225166088e-14
5 3.01779577787563e-14 4.01797952140013e-14
6 3.82314584126584e-14 4.70914471876555e-14
7 6.37127242185878e-15 1.43606457762531e-14
8 4.55248950295788e-14 5.29178267010488e-14
9 3.49865687927212e-14 4.17718427404005e-14
10 2.37497468090825e-14 1.7554160684974e-14
11 7.0118972312816e-14 7.5846512130447e-14
12 8.27528240992053e-14 8.81164330685982e-14
13 8.77656729860949e-15 5.51086783866177e-15
14 7.60392090950932e-14 8.13197097266969e-14
15 4.70813168086463e-14 5.18057396025936e-14
16 6.23305017439113e-14 6.66791414004632e-14
17 7.14803171011443e-14 7.57149330431552e-14
18 1.28389683233074e-14 1.69927521926127e-14
19 6.59251241491236e-14 6.99273239288343e-14
20 4.6614394324479e-14 5.04759417833116e-14


==> Results/Results_Laplace/ErrLaplace_r6_m3.txt <==
q Error_gauss Error_cheb
1 1.17629302865167e-13 1.49643007494541e-13
2 1.51596516489188e-13 1.75584189751506e-13
3 7.50714861680537e-14 7.09766778316144e-14
4 2.45245423786198e-14 4.43849079858456e-14
5 1.84907683210165e-13 2.00776626172231e-13
6 6.8346361253963e-14 8.58274909530228e-14
7 2.60364383813596e-13 2.72300280196659e-13
8 9.75851775997251e-14 1.13054811935075e-13
9 1.32123160199974e-13 1.33395614391306e-13
10 6.19655816249085e-14 7.59078374905129e-14
11 2.57256228354588e-13 2.66803524278679e-13
12 5.9390950215653e-14 6.15622322665478e-14
13 1.66980405715397e-13 1.69021730968642e-13
14 1.17769495481061e-13 1.19881952799107e-13
15 1.91442646715856e-13 1.99263282496589e-13
16 1.03895546920441e-13 1.061506440629e-13
17 2.76125759404037e-14 3.01536105361463e-14
18 1.23681789546351e-13 1.31990184569312e-13
19 2.34595723362924e-13 2.37152927930387e-13
20 2.93780256290303e-14 3.1998600685141e-14


==> Results/Results_Laplace/ErrLaplace_r7_m3.txt <==
q Error_gauss Error_cheb
1 2.73838792939896e-13 2.47508139772599e-13
2 4.63762385484504e-13 4.98910692594909e-13
3 2.20796812462707e-13 2.62089570280308e-13
4 1.84925203323281e-13 1.87633627782043e-13
5 3.32923597470544e-13 3.50001025527323e-13
6 8.62814620324318e-13 8.68884794943175e-13
7 2.39336882026911e-13 2.60782114059753e-13
8 4.22077723476162e-13 4.32780478105571e-13
9 4.99671490263554e-13 5.11230104957681e-13
10 6.20971125040716e-14 7.39743148957028e-14
11 1.06360766296315e-12 1.07055140484638e-12
12 3.45117947256071e-13 3.5124883603042e-13
13 2.84978190054414e-13 2.97838953645695e-13
14 2.57199505309226e-13 2.70754852269397e-13
15 4.40412247746698e-13 4.45300286012477e-13
16 2.65464418960806e-13 2.79317537911431e-13
17 5.25669067399758e-13 5.39560418842485e-13
18 8.40490615668966e-13 8.50498704330044e-13
19 5.22238086289242e-13 5.36136268274797e-13
20 7.32536417084104e-13 7.36398405349657e-13


==> Results/Results_Laplace/TimesLaplace_r4_m3.txt <==
sizeA Time_gauss Time_cheb Time_expmv
3375 0.185910695 0.107039958 1.738371016


==> Results/Results_Laplace/TimesLaplace_r5_m3.txt <==
sizeA Time_gauss Time_cheb Time_expmv
29791 0.951432367 1.149932195 31.160983726


==> Results/Results_Laplace/TimesLaplace_r6_m3.txt <==
sizeA Time_gauss Time_cheb Time_expmv
250047 1.337984085 1.789080585 1018.581986994


==> Results/Results_Laplace/TimesLaplace_r7_m3.txt <==
sizeA Time_gauss Time_cheb Time_expmv
2048383 25.631966063 31.495851487 44855.12001193

